Multilevel Monte Carlo methods for stochastic convection-diffusion eigenvalue problems

We develop new multilevel Monte Carlo (MLMC) methods to estimate the expectation of the smallest eigenvalue of a stochastic convection-diffusion operator with random coefficients. The MLMC method is based on a sequence of finite element (FE) discretizations of the eigenvalue problem on a hierarchy of increasingly finer meshes. For the discretized, algebraic eigenproblems we use both the Rayleigh quotient (RQ) iteration and implicitly restarted Arnoldi (IRA), providing an analysis of the cost in each case. By studying the variance on each level and adapting classical FE error bounds to the stochastic setting, we are able to bound the total error of our MLMC estimator and provide a complexity analysis. As expected, the complexity bound for our MLMC estimator is superior to plain Monte Carlo. To improve the efficiency of the MLMC further, we exploit the hierarchy of meshes and use coarser approximations as starting values for the eigensolvers on finer ones. To improve the stability of the MLMC method for convection-dominated problems, we employ two additional strategies. First, we consider the streamline upwind Petrov--Galerkin formulation of the discrete eigenvalue problem, which allows us to start the MLMC method on coarser meshes than is possible with standard FEs. Second, we apply a homotopy method to add stability to the eigensolver for each sample. Finally, we present a multilevel quasi-Monte Carlo method that replaces Monte Carlo with a quasi-Monte Carlo (QMC) rule on each level. Due to the faster convergence of QMC, this improves the overall complexity. We provide detailed numerical results comparing our different strategies to demonstrate the practical feasibility of the MLMC method in different use cases. The results support our complexity analysis and further demonstrate the superiority over plain Monte Carlo in all cases.

==> results/eg3/it.txt <==
0 3.511800000000000E+00 0.499885735518486
1 2.236600000000000E+00 0.425015886585884
2 2.000000000000000E+00 0
3 2.000000000000000E+00 0
4 2.000000000000000E+00 0
5 2 0

==> results/eg3/mean.txt <==
0 1.217313097853490E+02 27.25
1 1.192821361895430E+02 26.0
2 1.186704726774980E+02 26
3 1.185175785004840E+02 26
4 1.184793559166840E+02 26
5 1.184698003240558E+02 26

==> results/eg3/meanl.txt <==
1 2.449173595805954e+00 0.95
2 6.116635120460235e-01 0.23
3 1.528941770134448e-01 0.05
4 3.822258379972557e-02 0.01
5 9.555592628156804e-03 0.003

==> results/eg3/mse_mc_new.txt <==
   3.463691856964184   0.000025367920000e+07   
   0.865074436103622   0.000013067251100e+09  
   0.216233253686846   0.001030628386100e+09 
   0.054022958082652   0.067080758222400e+09
   0.013576450198782   6.251359458313801e+09


==> results/eg3/mse_new.txt <==
   3.463691856964184   0.000025367920000e+07  
   0.865074436103622   0.000484735630000e+07  
   0.216233253686846   0.008485861300000e+07 
   0.054022958082652   0.142104210000000e+07
   0.013576450198782   2.310075658460000e+07


==> results/eg3/time.txt <==
0 1.022900000000000e+00 0.3
1 6.984100000000000e+00 0.6
2 3.495670000000000e+01 1.7
3 1.425588000000000e+02 25
4 8.398458000000001e+02 32
5 7.097326100000000e+03 247

==> results/eg3/var.txt <==
0 7.4297641482999E+02
1 6.9977292196973E+02
2 6.8925408073303E+02
3 6.8664144175447E+02
4 6.8598933654412E+02
5 6.8598937175403E+02

==> results/eg3/varl.txt <==
1 9.1294307156941E-01
2 5.6062073680350E-02
3 3.4903327573430E-03
4 2.179446468259466e-04
5 1.361844111033138e-05

==> results/qmc/mc_var.txt <==
       1	7.2688148 
       2	3.4679358 
       4	1.870476  
       8	1.2762901 
      16	0.59895246
      32	0.4414475 
      64	0.33330146
     128	0.11377281
     256	0.061379942
     512	0.022964631
    1024	0.015811412
    2048	0.009538955
    4096	0.0042668609
    8192	0.0024714091
   16384	0.0011514444


==> results/qmc/mc_var_l1.txt <==
       1	0.031179725
       2	0.010464638
       4	0.0034965849
       8	0.0033417404
      16	0.001842877
      32	0.00083328182
      64	0.0002905792
     128	0.00011997238
     256	7.6632486e-05
     512	4.5465023e-05
    1024	2.2457722e-05
    2048	1.1857842e-05
    4096	5.1037496e-06
    8192	2.3397862e-06
   16384	1.2493979e-06


==> results/qmc/mc_var_l2.txt <==
1 0.0014706028
2 0.00050221008
4 0.00033532599
8 0.00011089816
16 6.3405498e-05
32 3.4625175e-05
64 2.6272277e-05
128 1.2833916e-05
256 5.2982955e-06
512 2.9271347e-06
1024 1.431408e-06
2048 6.9643658e-07
4096 3.700915e-07
8192 1.9157179e-07
16384 1.0464324e-07


==> results/qmc/mse_qmc_new.txt <==
   3.463691856964184   0.001309312000000E+5  
   0.865074436103622   0.010753860000000E+5  
   0.216233253686846   0.045531164000000E+5 
   0.054022958082652   0.199122432000000E+5
   0.013576450198782   1.569803728000000E+5



==> results/qmc/qmc_var.txt <==
       1	25.663617 
       2	6.0771565 
       4	2.0010519 
       8	0.45565843
      16	0.13176003
      32	0.040503374
      64	0.017572278
     128	0.0076229206
     256	0.002841487
     512	0.00042758219
    1024	7.1530106e-05
    2048	2.247084e-05
    4096	6.1817097e-06
    8192	2.7841193e-06
   16384	6.4904476e-07


==> results/qmc/qmc_var_l1.txt <==
       1	0.026570846
       2	0.0051130459
       4	0.0025387829
       8	0.0006592979
      16	0.00022096058
      32	0.00015178457
      64	5.3951088e-05
     128	3.98053e-05
     256	1.4010346e-05
     512	1.9544924e-06
    1024	2.4793518e-07
    2048	7.5751255e-08
    4096	3.5430912e-08
    8192	1.0879046e-08
   16384	2.7919399e-09


==> results/qmc/qmc_var_l2.txt <==
1 0.0016458266
2 0.00031963759
4 0.00015825964
8 4.0358886e-05
16 1.3436774e-05
32 9.0872993e-06
64 3.2319364e-06
128 2.3759519e-06
256 8.4396104e-07
512 1.1927901e-07
1024 1.4641769e-08
2048 4.6257594e-09
4096 2.1973463e-09
8192 6.8911389e-10
16384 1.8169366e-10


==> results/spectr/spectr_fem_h3.txt <==
201.997	204.051
223.887	-204.051
223.887	204.051
233.547	-204.051
255.436	1.43863e-14
255.436	8.81758e-15
291.488	204.051
313.378	-204.051
313.378	5.03599e-15
384	1.13648e-11

==> results/spectr/spectr_fem_h4.txt <==
193.986	1.99828e-13
404.382	1.52182e-13
418.634	8.05102e-14
574.053	8.98166e-14
729.301	7.35559e-14
751.136	3.5828e-14
860.432	5.54553e-14
882.792	3.75392e-14
1172.98	20.1745
1172.98	-20.1745
1250.43	4.91113e-14
1311.82	7.13189
1311.82	-7.13189
1620.1	2.50542e-14
1654.65	3.86045e-14
1748.83	3.07391e-14
1832.26	1.19835e-13
1898.23	6.52736e-13
1924.54	3.65828e-12
2060.66	4.10327e-11

==> results/spectr/spectr_fem_h5.txt <==
195.665	4.65731e-13
409.242	3.08053e-13
420.335	1.8485e-13
580.087	1.76099e-13
736.848	1.08339e-13
743.345	1.25125e-13
862.415	1.08226e-13
885.125	1.39548e-13
1168.83	19.0354
1168.83	-19.0354
1222.96	1.06136e-13
1290.48	6.59492e-14
1302.88	6.07933e-14
1598.14	4.92582e-14
1630.75	5.16486e-14
1706.46	6.03684e-14
1765.09	9.78567e-14
1828.11	8.20979e-14
1874.99	8.30701e-14
2011.96	1.06994e-11

==> results/spectr/spectr_supg_h3.txt <==
208.25	8.02273e-14
441.034	3.00292e-14
473.512	2.74781e-14
651.156	2.15935e-14
827.946	1.50252e-14
917.654	1.29626e-14
1005.57	1.28495e-14
1053.99	8.5559e-15
1417.91	43.173
1417.91	-43.173
1578.54	1.21581e-14
1625.93	1.24683e-14
1723.43	1.15322e-14
2015.26	8.32575e-15
2084.91	7.97163e-15
2207.41	1.27117e-14
2433.96	1.77404e-13
2567.32	3.65414e-12
2641.99	8.7234e-12
2728.6	1.27317e-11

==> results/spectr/spectr_supg_h4.txt <==
200.289	1.68276e-13
421.19	8.54869e-14
435.52	4.3473e-14
602.19	4.6677e-14
763.296	3.80786e-14
786.531	4.92211e-14
905.525	2.59336e-14
925.856	3.12987e-14
1233.67	29.9587
1233.67	-29.9587
1314.07	2.35755e-14
1375.1	2.03289e-14
1383.41	1.97387e-14
1716.39	1.69451e-14
1733.44	1.76351e-14
1824.11	1.50893e-14
1942.5	5.9862e-14
1999.48	4.2953e-13
2030.64	1.08988e-12
2154.36	2.57648e-11

==> results/v20/Ax.txt <==
0 101.646 8.861
1 255.758 39.59
2 583.1696 97.294
3 1195.7855 149.351
4 2455 337


==> results/v20/Ax_homo.txt <==
0 8.490200000000000e+01 6.08 
1 2.120049000000000e+02 18.16
2 4.695203000000000e+02 63.71
3 1.001853200000000e+03 103.3
4 2.062e+03 217

==> results/v20/homo_it.txt <==
0 3.81 0.39
1 3.08 0.34
2 2.86 0.34
3 2 0.075
4 2 0.014

==> results/v20/homo_mean.txt <==
1 4.508926051211983e+00 3.75
2 4.321630067065246e+00 1.846
3 1.303213253859164e+00 0.5213
4 4.678e-01 0.17

==> results/v20/homo_meanl.txt <==
0 1.243685400382695e+02
1 1.288774660894799e+02
2 1.331990961565524e+02
3 1.345023094104111e+02
4 1.345023094104111e+02

==> results/v20/homo_time.txt <==
0 3.8 0.084
1 27 0.7
2 185 12.3
3 1622 90
4 20504 1732

==> results/v20/homo_var.txt <==
1 1.413402271353269e+01
2 3.409221106066901e+00
3 2.718219091090180e-01
4 2.925e-02

==> results/v20/homo_varl.txt <==
0 7.309595340879298e+02
1 5.618436735531087e+02
2 4.922124973567645e+02
3 4.739072379435315e+02
4 4.634e+02

==> results/v20/it_rq.txt <==
0 4 0.499
1 3 0.1
2 2.01 0.1
3 2 0
4 2 0

==> results/v20/mean.txt <==
1 2.804 1.62
2 0.6498 0.405
3 0.159 0.1014
4 0.0395 0.0253


==> results/v20/meanl.txt <==
0 1.386224448970052e+02
1 1.358183953308382e+02
2 1.351685727231862e+02
3 1.350096012763181e+02
4 1.350096012763181e+02

==> results/v20/mse_ar.txt <==
3.9655248324655										1.42E+02
0.918987085528409										8.4383E+03
0.225870270586281										1.9436E+05
0.0558897199849847										3.9103E+06


==> results/v20/mse_ar_mc.txt <==
3.9655248324655												1.42E+02
0.918987085528409												3.34E+04
0.225870270586281												6.51E+06
0.0558897199849847												8.79E+08


==> results/v20/mse_homo_ar.txt <==
6.37658437596781												3.7440E+02
6.11170786490672												8.5320E+02
1.84302187459541												1.8450E+04
0.661528700131012												2.1761E+05

==> results/v20/mse_homo_rq.txt <==
6.37658437596781												7.5017E+01
6.11170786490672												1.7030E+02
1.84302187459541												3.1006E+03
0.661528700131012												3.1275E+04


==> results/v20/mse_rq.txt <==
3.9655248324655										7.53E+01
0.918987085528409										3.8857E+03
0.225870270586281										7.6519E+04
0.0558897199849847										1.3540E+06


==> results/v20/mse_rq_mc.txt <==
3.9655248324655												7.53E+01
0.918987085528409												8.15E+03
0.225870270586281												7.59E+05
0.0558897199849847												4.79E+07


==> results/v20/time.txt <==
0 2.011 0.115
1 28.8653 4.96
2 351.1929 59.21
3 2925.1296 369.24
4 29144 4027


==> results/v20/time_homo.txt <==
0 5.2 0.49
1 46 2.92
2 404 40.45
3 3259 299
4 3.04e+04 4669


==> results/v20/time_rq.txt <==
0 1.065000000000000e+00 0.602836081480038
1 7.038000000000000e+00 1.08557535315838
2 4.091800000000000e+01 8.4923782327921
3 1.593737000000000e+02 33.7282938805221
4 8.533689000000001e+02 33.0529433257656


==> results/v20/var.txt <==
1 2.63
2 0.164
3 0.0102
4 0.000644

==> results/v20/varl.txt <==
0 5.561220955149494e+02
1 4.889796634719702e+02
2 4.730053031011715e+02
3 4.690644269195236e+02
4 4.690644269195236e+02

==> results/v50/mse.txt <==
0.319753686452557										2.97E+05
0.0806808837333851										9.6161E+06

==> results/v50/mse_mc.txt <==
0.319753686452557												2.97E+05
0.0806808837333851												1.42E+07


==> results/v50/mse_supg.txt <==
4.13086931100749										9.9446E+01
1.2259093006639										1.8576E+03
0.318419997820917										3.4825E+04
0.0803273303427918										6.1625E+05


==> results/v50/rq_it.txt <==
0 5.09 0.60
1 1.99 0.04
2 1.85 0.34


==> results/v50/rq_mean.txt <==
1 2.261e-01 0.12
2 5.705e-02 0.03

==> results/v50/rq_meanl.txt <==
0 2.176e+02
1 2.178e+02
2 2.179e+02

==> results/v50/rq_time.txt <==
0 6.596939999999999e+01 12.6288405010611
1 1.999003000000000e+02 19.8557997871787
2 8.981852000000000e+02 137.609208014483


==> results/v50/rq_var.txt <==
1 1.686e-02
2 1.040e-03


==> results/v50/rq_varl.txt <==
0 2.302709737768672e+02
1 2.308044525123842e+02
2 2.308e+02


==> results/v50/supg_it.txt <==
0 5.286400000000000e+00 0.677
1 2.739800000000000e+00 0.43
2 2.000000000000000e+00 0
3 1.997900000000000e+00 0.045
4 1.8545 0.35

==> results/v50/supg_mean.txt <==
1 2.92E+00 2.18	
2 8.67E-01 0.52	
3 2.25E-01 0.1299	
4 5.68E-02 0.0323

==> results/v50/supg_meanl.txt <==
0 2.14E+02 15	
1 216.92 15
2 217.78 15
3 218.012 15
4 218.0688 15

==> results/v50/supg_time.txt <==
0 10.8976 0.26	
1 63.4845 1.21	
2 341.5044 6.58	
3 2120.1974 83.30	
4 30427.879 4909


==> results/v50/supg_var.txt <==
1 4.7954E+00	
2 2.7556E-01	
3 1.6877E-02	
4 1.05E-03


==> results/v50/supg_varl.txt <==
0 2.2777E+02
1 2.2777E+02
2 2.2777E+02
3 2.2777E+02
4 2.2777E+02	
